The influence of globular cluster evolution on the specific frequency in dwarf galaxies

Dwarf galaxies are known to exhibit an unusual richness in numbers of globular clusters (GCs), property quantified by the specific frequency ($S_N$), which is high for dwarf and giant elliptical galaxies, but with a minimum for intermediate-mass galaxies. In this work we study the role that GC evolution has in setting this trend, for which we use ${\it N}$-body simulations to evolve GCs in dwarf galaxies and quantify their disruption efficiency. We selected five individual dwarf galaxies from a high-resolution cosmological simulation, which includes GC formation and follow-up of their paths inside the host galaxy. Then, the tidal history of each GC is coupled to NBODY6++GPU to produce ${\it N}$-body models that account for both, the interaction of GCs with their galactic environment and their internal dynamics. This results in a GC mass loss parameterization to estimate dissolution times and mass loss rates after a Hubble time. GC evolution is sensitive to the particular orbital histories within each galaxy, but the overall result is that the amount of mass that GC systems lose scales with the mass (and density) of the host galaxy, i.e., the GC mass loss efficiency is lowest in low-mass dwarfs. After a 12 Gyr evolution all simulated GC systems retain an important fraction of their initial mass (up to 25%), in agreement with the high GC to field star ratios observed in some dwarfs, and supports the scenario in which GC disruption mechanisms play an important role in shaping the GC specific frequency in dwarf galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
